Infinite-Dimensional Fisher Markets and Tractable Fair Division

Linear Fisher markets are a fundamental economic model with applications in fair division as well as large-scale Internet markets. In the finite-dimensional case of $n$ buyers and $m$ items, a market equilibrium can be computed using the Eisenberg-Gale convex program. Motivated by large-scale Internet advertising and fair division applications, this paper considers a generalization of a linear Fisher market where there is a finite set of buyers and a continuum of items. We introduce generalizations of the Eisenberg-Gale convex program and its dual to this infinite-dimensional setting, which leads to Banach-space optimization problems. We establish existence of optimal solutions, strong duality, as well as necessity and sufficiency of KKT-type conditions. All these properties are established via non-standard arguments, which circumvent the limitations of duality theory in optimization over infinite-dimensional Banach spaces. Furthermore, we show that there exists a pure equilibrium allocation, i.e., a division of the item space. When the item space is a closed interval and buyers have piecewise linear valuations, we show that the Eisenberg-Gale-type convex program over the infinite-dimensional allocations can be reformulated as a finite-dimensional convex conic program, which can be solved efficiently using off-the-shelf optimization software based on primal-dual interior-point methods. Based on our convex conic reformulation, we develop the first polynomial-time cake-cutting algorithm that achieves Pareto optimality, envy-freeness, and proportionality. For general buyer valuations or a very large number of buyers, we propose computing market equilibrium using stochastic dual averaging, which finds approximate equilibrium prices with high probability. Finally, we discuss how the above results easily extend to the case of quasilinear utilities.

==> codes/.vscode/settings.json <==
{
    "python.pythonPath": "C:\\Users\\gaoyu\\miniconda3\\python.exe"
}

==> codes/logs/large-scale.csv <==
n,K,seed,total_time
50,50,1,1.649095058441162
50,50,2,1.5521037578582764
50,50,3,1.4818115234375
50,50,4,1.4062926769256592
50,50,5,1.6876699924468994
50,50,6,1.543400764465332
50,50,7,1.478710412979126
50,50,8,1.4145445823669434
50,100,1,3.294053077697754
50,100,2,3.0061089992523193
50,100,3,3.0735549926757812
50,100,4,3.6087372303009033
50,100,5,3.151721239089966
50,100,6,3.063509702682495
50,100,7,3.806608200073242
50,100,8,3.3497092723846436
50,150,1,4.734190464019775
50,150,2,4.593119144439697
50,150,3,6.696588039398193
50,150,4,4.9151692390441895
50,150,5,4.687646389007568
50,150,6,4.5861735343933105
50,150,7,4.655949592590332
50,150,8,9.701686382293701
50,200,1,6.94787335395813
50,200,2,6.287491321563721
50,200,3,6.312946081161499
50,200,4,6.3035101890563965
50,200,5,6.267625570297241
50,200,6,6.198074102401733
50,200,7,7.132121324539185
50,200,8,6.477833986282349
100,50,1,3.141935110092163
100,50,2,2.980452060699463
100,50,3,3.6617465019226074
100,50,4,3.474594831466675
100,50,5,3.159017324447632
100,50,6,3.8035032749176025
100,50,7,3.1429882049560547
100,50,8,3.3634660243988037
100,100,1,6.437208890914917
100,100,2,7.427619695663452
100,100,3,6.08894157409668
100,100,4,6.6197264194488525
100,100,5,6.447544097900391
100,100,6,6.32954478263855
100,100,7,6.3296778202056885
100,100,8,6.290460586547852
100,150,1,9.689191579818726
100,150,2,9.917646408081055
100,150,3,10.191545486450195
100,150,4,12.176571369171143
100,150,5,10.525844097137451
100,150,6,10.2241051197052
100,150,7,9.737584352493286
100,150,8,10.415733575820923
100,200,1,13.194616556167603
100,200,2,13.091035842895508
100,200,3,13.017540454864502
100,200,4,13.719660758972168
100,200,5,13.24618673324585
100,200,6,13.308656454086304
100,200,7,13.467406272888184
100,200,8,15.944791793823242
150,50,1,4.792121887207031
150,50,2,5.362795352935791
150,50,3,4.661011457443237
150,50,4,4.7510950565338135
150,50,5,4.668980121612549
150,50,6,4.694304943084717
150,50,7,4.8078954219818115
150,50,8,5.005369663238525
150,100,1,9.995829343795776
150,100,2,10.582112073898315
150,100,3,9.590790510177612
150,100,4,9.938758373260498
150,100,5,9.820934295654297
150,100,6,9.470420360565186
150,100,7,9.955557823181152
150,100,8,9.516246318817139
150,150,1,16.51822543144226
150,150,3,14.973581075668335
150,150,4,14.968048095703125
150,150,5,15.644261121749878
150,150,6,15.317581415176392
150,150,7,23.188069820404053
150,150,8,16.146034717559814
150,200,1,21.170002698898315
150,200,2,20.12353277206421
150,200,3,20.031243085861206
150,200,4,21.093810319900513
150,200,5,20.13473916053772
150,200,6,20.347076416015625
150,200,7,20.677364349365234
150,200,8,20.448571920394897
200,50,1,6.510231018066406
200,50,2,6.212369203567505
200,50,3,6.305048227310181
200,50,4,6.588622570037842
200,50,5,6.617415904998779
200,50,6,6.42973256111145
200,50,7,6.381117105484009
200,50,8,6.4923341274261475
200,100,1,13.230674743652344
200,100,2,12.934231281280518
200,100,3,12.740068912506104
200,100,4,12.68532109260559
200,100,5,13.537081718444824
200,100,6,12.742018699645996
200,100,7,13.761944055557251
200,100,8,13.778584241867065
200,150,2,20.23507308959961
200,150,3,19.431126594543457
200,150,4,19.53396725654602
200,150,5,21.25827932357788
200,150,6,19.58427667617798
200,150,7,20.295047998428345
200,150,8,20.480520486831665
200,200,1,28.137795448303223
200,200,2,28.058916807174683
200,200,4,27.462061882019043
200,200,6,27.584909677505493
200,200,7,27.406208276748657
200,200,8,33.241058588027954

